Shift-invariant functions with the polynomial composition property

Shift-invariant functions on $\mathbb{F}_2^n$ play an important role in the design of cryptographic primitives, with the nonlinear map $\chi$ used in SHA-3 being a prominent example. The iterates of $\chi$ have an interesting algebraic behavior: they can be described using a family of functions whose composition behaves similar to polynomial multiplication. This structure leads to a connection between shift-invariant permutations and polynomial quotient rings. In this thesis, we investigate the general phenomenon underlying these constructions. We introduce the notion of a quasi-conserved landscape and a corresponding polynomial composition property. Our main result characterizes quasi-conserved landscapes as precisely those whose associated families of functions satisfy the polynomial composition property. We further classify the polynomial rings arising from this construction. This provides a general framework for the algebraic structures previously observed for $\chi$ and several of its generalizations. Finally, we determine the complete cycle structure of the functions $\chi^{(m)}$. We derive closed forms for generating functions encoding the number of cycles of each possible length by translating the problem into combinatorics on words. This description also yields asymptotic results for the number of cycles.

==> z_2_j_n_data.csv <==
j,n=65,n=129,n=257
1,65.0000000000000,129.000000000000,257.000000000000
2,64.9999684792271,128.999999999188,257.000000000000
3,64.9713743231228,128.999408328925,256.999999742329
4,64.6991706266424,128.946586101134,256.998043147316
5,64.0940371625281,128.641499930455,256.927543806696
6,63.2817749925423,128.036377682443,256.606495185018
7,62.3676925885243,127.237087323081,256.003277261789
8,61.4065050415540,126.335265906798,255.212075226594
9,60.4238907100523,125.382656071334,254.317506203977
10,59.4316021024889,124.405413956213,253.369874708159
11,58.4349768631018,123.416314937649,252.395708892970
12,57.4364265979780,122.421526655141,251.408414838035
13,56.4370335239085,121.424013716879,250.414654913643
14,55.4372783835380,120.425198112179,249.417717050140
15,54.4373722913024,119.425760832614,248.419218890966
16,53.4374053124752,118.426027482135,247.419955148620
17,52.4374053129791,117.426153459616,246.420315938547
18,51.4374053149945,116.426212776950,245.420492663300
19,50.4374053230562,115.426240600512,244.420579190648
20,49.4374053553030,114.426253594898,243.420621536888
21,48.4374054842899,113.426259633432,242.420642251326
22,47.4374060002377,112.426262423380,241.420652379217
23,46.4374080640271,111.426263703697,240.420657328502
24,45.4374163191550,110.426264286527,239.420659745815
25,44.4374493391942,109.426264549278,238.420660925808
26,43.4375814117939,108.426264666322,237.420661501472
27,42.4381095813188,107.426264717678,236.420661782138
28,41.4402203279148,106.426264739773,235.420661918889
29,40.4486325677315,105.426264749030,234.420661985472
30,39.4817994316676,104.426264752765,233.420662017868
31,38.6073303137531,103.426264754198,232.420662033618
32,38.0223678130336,102.426264754702,231.420662041269
33,0.000000000000000,101.426264754702,230.420662044983
34,0.000000000000000,100.426264754702,229.420662046784
35,0.000000000000000,99.4262647547021,228.420662047656
36,0.000000000000000,98.4262647547021,227.420662048078
37,0.000000000000000,97.4262647547021,226.420662048283
38,0.000000000000000,96.4262647547021,225.420662048381
39,0.000000000000000,95.4262647547021,224.420662048429
40,0.000000000000000,94.4262647547021,223.420662048452
41,0.000000000000000,93.4262647547021,222.420662048463
42,0.000000000000000,92.4262647547021,221.420662048468
43,0.000000000000000,91.4262647547023,220.420662048470
44,0.000000000000000,90.4262647547028,219.420662048472
45,0.000000000000000,89.4262647547047,218.420662048472
46,0.000000000000000,88.4262647547126,217.420662048472
47,0.000000000000000,87.4262647547441,216.420662048473
48,0.000000000000000,86.4262647548700,215.420662048473
49,0.000000000000000,85.4262647553739,214.420662048473
50,0.000000000000000,84.4262647573893,213.420662048473
51,0.000000000000000,83.4262647654510,212.420662048473
52,0.000000000000000,82.4262647976978,211.420662048473
53,0.000000000000000,81.4262649266847,210.420662048473
54,0.000000000000000,80.4262654426325,209.420662048473
55,0.000000000000000,79.4262675064219,208.420662048473
56,0.000000000000000,78.4262757615498,207.420662048473
57,0.000000000000000,77.4263087815889,206.420662048473
58,0.000000000000000,76.4264408541885,205.420662048473
59,0.000000000000000,75.4269690237133,204.420662048473
60,0.000000000000000,74.4290797703091,203.420662048473
61,0.000000000000000,73.4374920101253,202.420662048473
62,0.000000000000000,72.4706588740605,201.420662048473
63,0.000000000000000,71.5961897561444,200.420662048473
64,0.000000000000000,71.0112272554233,199.420662048473
65,0.000000000000000,0.000000000000000,198.420662048473
66,0.000000000000000,0.000000000000000,197.420662048473
67,0.000000000000000,0.000000000000000,196.420662048473
68,0.000000000000000,0.000000000000000,195.420662048473
69,0.000000000000000,0.000000000000000,194.420662048473
70,0.000000000000000,0.000000000000000,193.420662048473
71,0.000000000000000,0.000000000000000,192.420662048473
72,0.000000000000000,0.000000000000000,191.420662048473
73,0.000000000000000,0.000000000000000,190.420662048473
74,0.000000000000000,0.000000000000000,189.420662048473
75,0.000000000000000,0.000000000000000,188.420662048473
76,0.000000000000000,0.000000000000000,187.420662048473
77,0.000000000000000,0.000000000000000,186.420662048473
78,0.000000000000000,0.000000000000000,185.420662048473
79,0.000000000000000,0.000000000000000,184.420662048473
80,0.000000000000000,0.000000000000000,183.420662048473
81,0.000000000000000,0.000000000000000,182.420662048473
82,0.000000000000000,0.000000000000000,181.420662048473
83,0.000000000000000,0.000000000000000,180.420662048473
84,0.000000000000000,0.000000000000000,179.420662048473
85,0.000000000000000,0.000000000000000,178.420662048473
86,0.000000000000000,0.000000000000000,177.420662048473
87,0.000000000000000,0.000000000000000,176.420662048473
88,0.000000000000000,0.000000000000000,175.420662048473
89,0.000000000000000,0.000000000000000,174.420662048473
90,0.000000000000000,0.000000000000000,173.420662048473
91,0.000000000000000,0.000000000000000,172.420662048473
92,0.000000000000000,0.000000000000000,171.420662048473
93,0.000000000000000,0.000000000000000,170.420662048473
94,0.000000000000000,0.000000000000000,169.420662048473
95,0.000000000000000,0.000000000000000,168.420662048473
96,0.000000000000000,0.000000000000000,167.420662048473
97,0.000000000000000,0.000000000000000,166.420662048473
98,0.000000000000000,0.000000000000000,165.420662048473
99,0.000000000000000,0.000000000000000,164.420662048473
100,0.000000000000000,0.000000000000000,163.420662048473
101,0.000000000000000,0.000000000000000,162.420662048473
102,0.000000000000000,0.000000000000000,161.420662048473
103,0.000000000000000,0.000000000000000,160.420662048473
104,0.000000000000000,0.000000000000000,159.420662048473
105,0.000000000000000,0.000000000000000,158.420662048473
106,0.000000000000000,0.000000000000000,157.420662048473
107,0.000000000000000,0.000000000000000,156.420662048473
108,0.000000000000000,0.000000000000000,155.420662048473
109,0.000000000000000,0.000000000000000,154.420662048475
110,0.000000000000000,0.000000000000000,153.420662048483
111,0.000000000000000,0.000000000000000,152.420662048515
112,0.000000000000000,0.000000000000000,151.420662048641
113,0.000000000000000,0.000000000000000,150.420662049145
114,0.000000000000000,0.000000000000000,149.420662051160
115,0.000000000000000,0.000000000000000,148.420662059222
116,0.000000000000000,0.000000000000000,147.420662091468
117,0.000000000000000,0.000000000000000,146.420662220455
118,0.000000000000000,0.000000000000000,145.420662736403
119,0.000000000000000,0.000000000000000,144.420664800193
120,0.000000000000000,0.000000000000000,143.420673055320
121,0.000000000000000,0.000000000000000,142.420706075360
122,0.000000000000000,0.000000000000000,141.420838147959
123,0.000000000000000,0.000000000000000,140.421366317484
124,0.000000000000000,0.000000000000000,139.423477064080
125,0.000000000000000,0.000000000000000,138.431889303896
126,0.000000000000000,0.000000000000000,137.465056167831
127,0.000000000000000,0.000000000000000,136.590587049915


==> z_3_j_n_data.csv <==
j,n=97,n=193,n=385
1,96.9999999982976,193.000000000000,385.000000000000
2,96.9394741050167,192.997481033173,384.999995462624
3,96.0013030602664,192.582381891129,384.905157393958
4,94.2897950266550,191.168838127214,383.947731924082
5,92.3574219101766,189.321093387272,382.260195042541
6,90.3729533969946,187.358256420825,380.340068205274
7,88.3764923272081,185.367225240804,378.359862553061
8,86.3772917349955,183.369383074911,376.364735105089
9,84.3774703275496,181.369901308336,374.365932486945
10,82.3775096666317,179.370025558212,372.366226550079
11,80.3775181745449,177.370055293762,370.366298740382
12,78.3775199698349,175.370062395951,368.366316456337
13,76.3775203357368,173.370064088577,366.366320802409
14,74.3775204064825,171.370064491003,364.366321868197
15,72.3775204189892,169.370064586427,362.366322129461
16,70.3775204208507,167.370064608987,360.366322193481
17,68.3775204208507,165.370064614304,358.366322209163
18,66.3775204208507,163.370064615552,356.366322213002
19,64.3775204208511,161.370064615843,354.366322213942
20,62.3775204208542,159.370064615911,352.366322214171
21,60.3775204208787,157.370064615927,350.366322214228
22,58.3775204210746,155.370064615931,348.366322214241
23,56.3775204226422,153.370064615931,346.366322214245
24,54.3775204351826,151.370064615932,344.366322214246
25,52.3775205355058,149.370064615932,342.366322214246
26,50.3775213380912,147.370064615932,340.366322214246
27,48.3775277587585,145.370064615932,338.366322214246
28,46.3775791230679,143.370064615932,336.366322214246
29,44.3779899717225,141.370064615932,334.366322214246
30,42.3812725557120,139.370064615932,332.366322214246
31,40.4072677642457,137.370064615932,330.366322214246
32,38.5999128421906,135.370064615932,328.366322214246
33,0.000000000000000,133.370064615932,326.366322214246
34,0.000000000000000,131.370064615932,324.366322214246
35,0.000000000000000,129.370064615932,322.366322214246
36,0.000000000000000,127.370064615932,320.366322214246
37,0.000000000000000,125.370064615932,318.366322214246
38,0.000000000000000,123.370064615932,316.366322214246
39,0.000000000000000,121.370064615932,314.366322214246
40,0.000000000000000,119.370064615932,312.366322214246
41,0.000000000000000,117.370064615932,310.366322214246
42,0.000000000000000,115.370064615932,308.366322214246
43,0.000000000000000,113.370064615932,306.366322214246
44,0.000000000000000,111.370064615932,304.366322214246
45,0.000000000000000,109.370064615932,302.366322214246
46,0.000000000000000,107.370064615932,300.366322214246
47,0.000000000000000,105.370064615932,298.366322214246
48,0.000000000000000,103.370064615932,296.366322214246
49,0.000000000000000,101.370064615932,294.366322214246
50,0.000000000000000,99.3700646159317,292.366322214246
51,0.000000000000000,97.3700646159321,290.366322214246
52,0.000000000000000,95.3700646159351,288.366322214246
53,0.000000000000000,93.3700646159596,286.366322214246
54,0.000000000000000,91.3700646161556,284.366322214246
55,0.000000000000000,89.3700646177231,282.366322214246
56,0.000000000000000,87.3700646302635,280.366322214246
57,0.000000000000000,85.3700647305867,278.366322214246
58,0.000000000000000,83.3700655331722,276.366322214246
59,0.000000000000000,81.3700719538394,274.366322214246
60,0.000000000000000,79.3701233181488,272.366322214246
61,0.000000000000000,77.3705341668034,270.366322214246
62,0.000000000000000,75.3738167507927,268.366322214246
63,0.000000000000000,73.3998119593257,266.366322214246
64,0.000000000000000,71.5924570372681,264.366322214246
65,0.000000000000000,0.000000000000000,262.366322214246
66,0.000000000000000,0.000000000000000,260.366322214246
67,0.000000000000000,0.000000000000000,258.366322214246
68,0.000000000000000,0.000000000000000,256.366322214246
69,0.000000000000000,0.000000000000000,254.366322214246
70,0.000000000000000,0.000000000000000,252.366322214246
71,0.000000000000000,0.000000000000000,250.366322214246
72,0.000000000000000,0.000000000000000,248.366322214246
73,0.000000000000000,0.000000000000000,246.366322214246
74,0.000000000000000,0.000000000000000,244.366322214246
75,0.000000000000000,0.000000000000000,242.366322214246
76,0.000000000000000,0.000000000000000,240.366322214246
77,0.000000000000000,0.000000000000000,238.366322214246
78,0.000000000000000,0.000000000000000,236.366322214246
79,0.000000000000000,0.000000000000000,234.366322214246
80,0.000000000000000,0.000000000000000,232.366322214246
81,0.000000000000000,0.000000000000000,230.366322214246
82,0.000000000000000,0.000000000000000,228.366322214246
83,0.000000000000000,0.000000000000000,226.366322214246
84,0.000000000000000,0.000000000000000,224.366322214246
85,0.000000000000000,0.000000000000000,222.366322214246
86,0.000000000000000,0.000000000000000,220.366322214246
87,0.000000000000000,0.000000000000000,218.366322214246
88,0.000000000000000,0.000000000000000,216.366322214246
89,0.000000000000000,0.000000000000000,214.366322214246
90,0.000000000000000,0.000000000000000,212.366322214246
91,0.000000000000000,0.000000000000000,210.366322214246
92,0.000000000000000,0.000000000000000,208.366322214246
93,0.000000000000000,0.000000000000000,206.366322214246
94,0.000000000000000,0.000000000000000,204.366322214246
95,0.000000000000000,0.000000000000000,202.366322214246
96,0.000000000000000,0.000000000000000,200.366322214246
97,0.000000000000000,0.000000000000000,198.366322214246
98,0.000000000000000,0.000000000000000,196.366322214246
99,0.000000000000000,0.000000000000000,194.366322214246
100,0.000000000000000,0.000000000000000,192.366322214246
101,0.000000000000000,0.000000000000000,190.366322214246
102,0.000000000000000,0.000000000000000,188.366322214246
103,0.000000000000000,0.000000000000000,186.366322214246
104,0.000000000000000,0.000000000000000,184.366322214246
105,0.000000000000000,0.000000000000000,182.366322214246
106,0.000000000000000,0.000000000000000,180.366322214246
107,0.000000000000000,0.000000000000000,178.366322214246
108,0.000000000000000,0.000000000000000,176.366322214246
109,0.000000000000000,0.000000000000000,174.366322214246
110,0.000000000000000,0.000000000000000,172.366322214246
111,0.000000000000000,0.000000000000000,170.366322214246
112,0.000000000000000,0.000000000000000,168.366322214246
113,0.000000000000000,0.000000000000000,166.366322214246
114,0.000000000000000,0.000000000000000,164.366322214246
115,0.000000000000000,0.000000000000000,162.366322214246
116,0.000000000000000,0.000000000000000,160.366322214249
117,0.000000000000000,0.000000000000000,158.366322214274
118,0.000000000000000,0.000000000000000,156.366322214470
119,0.000000000000000,0.000000000000000,154.366322216037
120,0.000000000000000,0.000000000000000,152.366322228578
121,0.000000000000000,0.000000000000000,150.366322328901
122,0.000000000000000,0.000000000000000,148.366323131486
123,0.000000000000000,0.000000000000000,146.366329552154
124,0.000000000000000,0.000000000000000,144.366380916463
125,0.000000000000000,0.000000000000000,142.366791765118
126,0.000000000000000,0.000000000000000,140.370074349107
127,0.000000000000000,0.000000000000000,138.396069557640


==> z_4_j_n_data.csv <==
j,n=129,n=257,n=513
1,128.999970752570,256.999999999355,513.000000000000
2,128.341332461101,256.790106977694,512.973095467822
3,125.843166134311,254.754966202843,511.591963904939
4,122.903773483541,251.887670185845,508.863936456925
5,119.910784162827,248.903866721877,505.898428918071
6,116.911588433787,245.905821360296,502.902683110916
7,113.911679972638,242.906056720232,499.903206094584
8,110.911690291238,239.906085016734,496.903270346603
9,107.911691440608,236.906088413344,493.903278237689
10,104.911691566722,233.906088820364,490.903279206518
11,101.911691580292,230.906088869047,487.903279325427
12,98.9116915817140,227.906088874858,484.903279340017
13,95.9116915818575,224.906088875550,481.903279341806
14,92.9116915818711,221.906088875632,478.903279342025
15,89.9116915818723,218.906088875642,475.903279342052
16,86.9116915818723,215.906088875643,472.903279342056
17,83.9116915818723,212.906088875643,469.903279342056
18,80.9116915818723,209.906088875643,466.903279342056
19,77.9116915818723,206.906088875643,463.903279342056
20,74.9116915818723,203.906088875643,460.903279342056
21,71.9116915818723,200.906088875643,457.903279342056
22,68.9116915818724,197.906088875643,454.903279342056
23,65.9116915818738,194.906088875643,451.903279342056
24,62.9116915818963,191.906088875643,448.903279342056
25,59.9116915822562,188.906088875643,445.903279342056
26,56.9116915880146,185.906088875643,442.903279342056
27,53.9116916801481,182.906088875643,439.903279342056
28,50.9116931542843,179.906088875643,436.903279342056
29,47.9117167402579,176.906088875643,433.903279342056
30,44.9120940634040,173.906088875643,430.903279342056
31,41.9181178510321,170.906088875643,427.903279342056
32,39.0112272554259,167.906088875643,424.903279342056
33,0.000000000000000,164.906088875643,421.903279342056
34,0.000000000000000,161.906088875643,418.903279342056
35,0.000000000000000,158.906088875643,415.903279342056
36,0.000000000000000,155.906088875643,412.903279342056
37,0.000000000000000,152.906088875643,409.903279342056
38,0.000000000000000,149.906088875643,406.903279342056
39,0.000000000000000,146.906088875643,403.903279342056
40,0.000000000000000,143.906088875643,400.903279342056
41,0.000000000000000,140.906088875643,397.903279342056
42,0.000000000000000,137.906088875643,394.903279342056
43,0.000000000000000,134.906088875643,391.903279342056
44,0.000000000000000,131.906088875643,388.903279342056
45,0.000000000000000,128.906088875643,385.903279342056
46,0.000000000000000,125.906088875643,382.903279342056
47,0.000000000000000,122.906088875643,379.903279342056
48,0.000000000000000,119.906088875643,376.903279342056
49,0.000000000000000,116.906088875643,373.903279342056
50,0.000000000000000,113.906088875643,370.903279342056
51,0.000000000000000,110.906088875643,367.903279342056
52,0.000000000000000,107.906088875643,364.903279342056
53,0.000000000000000,104.906088875643,361.903279342056
54,0.000000000000000,101.906088875643,358.903279342056
55,0.000000000000000,98.9060888756445,355.903279342056
56,0.000000000000000,95.9060888756670,352.903279342056
57,0.000000000000000,92.9060888760269,349.903279342056
58,0.000000000000000,89.9060888817852,346.903279342056
59,0.000000000000000,86.9060889739188,343.903279342056
60,0.000000000000000,83.9060904480549,340.903279342056
61,0.000000000000000,80.9061140340285,337.903279342056
62,0.000000000000000,77.9064913571746,334.903279342056
63,0.000000000000000,74.9125151448024,331.903279342056
64,0.000000000000000,72.0056245491939,328.903279342056
65,0.000000000000000,0.000000000000000,325.903279342056
66,0.000000000000000,0.000000000000000,322.903279342056
67,0.000000000000000,0.000000000000000,319.903279342056
68,0.000000000000000,0.000000000000000,316.903279342056
69,0.000000000000000,0.000000000000000,313.903279342056
70,0.000000000000000,0.000000000000000,310.903279342056
71,0.000000000000000,0.000000000000000,307.903279342056
72,0.000000000000000,0.000000000000000,304.903279342056
73,0.000000000000000,0.000000000000000,301.903279342056
74,0.000000000000000,0.000000000000000,298.903279342056
75,0.000000000000000,0.000000000000000,295.903279342056
76,0.000000000000000,0.000000000000000,292.903279342056
77,0.000000000000000,0.000000000000000,289.903279342056
78,0.000000000000000,0.000000000000000,286.903279342056
79,0.000000000000000,0.000000000000000,283.903279342056
80,0.000000000000000,0.000000000000000,280.903279342056
81,0.000000000000000,0.000000000000000,277.903279342056
82,0.000000000000000,0.000000000000000,274.903279342056
83,0.000000000000000,0.000000000000000,271.903279342056
84,0.000000000000000,0.000000000000000,268.903279342056
85,0.000000000000000,0.000000000000000,265.903279342056
86,0.000000000000000,0.000000000000000,262.903279342056
87,0.000000000000000,0.000000000000000,259.903279342056
88,0.000000000000000,0.000000000000000,256.903279342056
89,0.000000000000000,0.000000000000000,253.903279342056
90,0.000000000000000,0.000000000000000,250.903279342056
91,0.000000000000000,0.000000000000000,247.903279342056
92,0.000000000000000,0.000000000000000,244.903279342056
93,0.000000000000000,0.000000000000000,241.903279342056
94,0.000000000000000,0.000000000000000,238.903279342056
95,0.000000000000000,0.000000000000000,235.903279342056
96,0.000000000000000,0.000000000000000,232.903279342056
97,0.000000000000000,0.000000000000000,229.903279342056
98,0.000000000000000,0.000000000000000,226.903279342056
99,0.000000000000000,0.000000000000000,223.903279342056
100,0.000000000000000,0.000000000000000,220.903279342056
101,0.000000000000000,0.000000000000000,217.903279342056
102,0.000000000000000,0.000000000000000,214.903279342056
103,0.000000000000000,0.000000000000000,211.903279342056
104,0.000000000000000,0.000000000000000,208.903279342056
105,0.000000000000000,0.000000000000000,205.903279342056
106,0.000000000000000,0.000000000000000,202.903279342056
107,0.000000000000000,0.000000000000000,199.903279342056
108,0.000000000000000,0.000000000000000,196.903279342056
109,0.000000000000000,0.000000000000000,193.903279342056
110,0.000000000000000,0.000000000000000,190.903279342056
111,0.000000000000000,0.000000000000000,187.903279342056
112,0.000000000000000,0.000000000000000,184.903279342056
113,0.000000000000000,0.000000000000000,181.903279342056
114,0.000000000000000,0.000000000000000,178.903279342056
115,0.000000000000000,0.000000000000000,175.903279342056
116,0.000000000000000,0.000000000000000,172.903279342056
117,0.000000000000000,0.000000000000000,169.903279342056
118,0.000000000000000,0.000000000000000,166.903279342056
119,0.000000000000000,0.000000000000000,163.903279342058
120,0.000000000000000,0.000000000000000,160.903279342080
121,0.000000000000000,0.000000000000000,157.903279342440
122,0.000000000000000,0.000000000000000,154.903279348198
123,0.000000000000000,0.000000000000000,151.903279440332
124,0.000000000000000,0.000000000000000,148.903280914468
125,0.000000000000000,0.000000000000000,145.903304500442
126,0.000000000000000,0.000000000000000,142.903681823588
127,0.000000000000000,0.000000000000000,139.909705611216

